Search for new resonances in $W\gamma$ and $Z\gamma$ Final States in $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Detector

This letter presents a search for new resonances decaying to final states with a vector boson produced in association with a high transverse momentum photon, $V\gamma$, with $V= W(\rightarrow \ell \nu)$ or $Z(\rightarrow \ell^{+} \ell^{-})$, where $\ell = e$ or $\mu$. The measurements use 20.3 fb$^{-1}$ of proton-proton collision data at a center-of-mass energy of $\sqrt{s}=8$ TeV recorded with the ATLAS detector. No deviations from the Standard Model expectations are found, and production cross section limits are set at 95% confidence level. Masses of the hypothetical $a_{T}$ and $\omega_{T}$ states of a benchmark Low Scale Technicolor model are excluded in the ranges [275,960] GeV and $[200,700]\cup[750,890]$ GeV, respectively. Limits at 95% confidence level on the production cross section of a singlet scalar resonance decaying to $Z\gamma$ final states have also been obtained for masses below 1180 GeV.

==> Metadata.txt <==
\title{Search for new resonances in $W\gamma$ and $Z\gamma$ Final States in $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Detector}

\begin{abstract}
This letter presents a search for new resonances decaying to final states with a vector boson produced in association 
with a high transverse momentum photon, $V\gamma$,
 with $V= W(\rightarrow \ell \nu)$ or $Z(\rightarrow \ell^{+} \ell^{-})$, where $\ell = e$ or $\mu$. The measurements
use 20.3 fb$^{-1}$ of proton-proton
collision data at a center-of-mass energy of $\sqrt{s}=8$ TeV recorded with the ATLAS detector. 
No deviations from the Standard Model expectations are found, 
and production cross section limits are set at 95% confidence level. Masses of the hypothetical $a_{T}$ and $\omega_{T}$ states of a benchmark Low Scale Technicolor model are excluded in
the ranges [275,960] GeV and $[200,700]\cup[750,890]$ GeV, respectively. Limits at 95% confidence level on the production cross section of a singlet scalar resonance decaying to $Z\gamma$ final states have also been
obtained for masses below 1180 GeV.
\end{abstract}

Comments: 10 pages plus author list + cover pages (23 pages total), 3 figures, 2 tables, submitted to PLB, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2013-09/

CERN-PH-EP-2014-159

